Evident: a Development Methodology and a Knowledge Base Topology for Data Mining, Machine Learning and General Knowledge Management

Software has been developed for knowledge discovery, prediction and management for over 30 years. However, there are still unresolved pain points when using existing project development and artifact management methodologies. Historically, there has been a lack of applicable methodologies. Further, methodologies that have been applied, such as Agile, have several limitations including scientific unfalsifiability that reduce their applicability. Evident, a development methodology rooted in the philosophy of logical reasoning and EKB, a knowledge base topology, are proposed. Many pain points in data mining, machine learning and general knowledge management are alleviated conceptually. Evident can be extended potentially to accelerate philosophical exploration, science discovery, education as well as knowledge sharing & retention across the globe. EKB offers one solution of storing information as knowledge, a granular level above data. Related topics in computer history, software engineering, database, sensor, philosophy, and project & organization & military managements are also discussed.

==> RefLib.txt <==
@article{greenwade93,
author  = "George D. Greenwade",
title   = "The {C}omprehensive {T}ex {A}rchive {N}etwork ({CTAN})",
year    = "1993",
journal = "TUGBoat",
volume  = "14",
number  = "3",
pages   = "342--351",
year = "2004"
}
@ARTICLE{Martin1982,
  author={Campbell-Kelly, Martin},
  journal={Annals of the History of Computing}, 
  title={The Development of Computer Programming in Britain (1945 to 1955)}, 
  year={1982},
  volume={4},
  number={2},
  pages={121-139},
  doi={10.1109/MAHC.1982.10016}}
@misc{Abrahamsson2017,
  doi = {10.48550/ARXIV.1709.08439},
  url = {https://arxiv.org/abs/1709.08439},
  author = {Abrahamsson, Pekka and Salo, Outi and Ronkainen, Jussi and Warsta, Juhani},
  keywords = {Software Engineering (cs.SE), FOS: Computer and information sciences, FOS: Computer and information sciences},
  title = {Agile Software Development Methods: Review and Analysis},
  publisher = {arXiv},
  year = {2017},
  copyright = {arXiv.org perpetual, non-exclusive license}
}
@online{Data_Alliance,
  author = {Data Science Process Alliance},
  title = {Agile Data Science},
  year = 2022,
  url = {https://www.datascience-pm.com/agile-data-science/},
  urldate = {2022-04-15}
}
@online{Agile_Alliance2022,
  author = {Agile Alliance},
  title = {Agile 101},
  year = 2022,
  url = {https://www.agilealliance.org/agile101/},
  urldate = {2022-04-15}
}
@book{Bardini2000,
  title     = "Bootstrapping: Douglas Engelbart, Coevolution, and the Origins of Personal Computing",
  author    = "Thierry Bardini",
  year      = 2000,
  publisher = "Stanford University Press",
  address   = "Standford CA"
  ISBN = "0804737231"
}
@book{Bentley2013,
  title     = "Digitized: The science of computers and how it shapes our world",
  author    = "Peter Bentley",
  year      = 2012,
  publisher = "Oxford University Press",
  address   = "New York"
  pages     = "87"
  ISBN	    = "0199678766"
}
@techreport{Booth1947,
  title     = "General considerations in the design of an all purpose electronic digital computer",
  author    = "Andrew D. Booth, Kathleen H.V. Britten",
  year      = 1947,
}
@inproceedings{Bell1976,
author = {Bell, T. E. and Thayer, T. A.},
title = {Software Requirements: Are They Really a Problem?},
year = {1976},
publisher = {IEEE Computer Society Press},
address = {Washington, DC, USA},
booktitle = {Proceedings of the 2nd International Conference on Software Engineering},
location = {San Francisco, California, USA},
}
@misc{Braams2020,
            year = {2020},
          author = {S.M. Braams},
           month = {March},
           title = {The software development landscape: A rationalization of agile software development as a strategy in the face of organizational complexity},
             url = {http://essay.utwente.nl/80784/}
}
@article{Clarke2004,
	volume = {4},
	pages = {1990--1994},
	year = {2004},
	title = {Origins and Nature of the Internet in Australia},
	journal = {Emergence: Complexity and Organization},
	author = {Roger Clarke}
}
@book{Carhart1953,
author="Carhart, Richard R.",
title="A Survey of the Current Status of the Electronic Reliability Problem",
address="Santa Monica, CA",
year="1953",
publisher="RAND Corporation"
}
@article{Codd,
author = {Codd, E. F.},
title = {A Relational Model of Data for Large Shared Data Banks},
year = {1970},
issue_date = {June 1970},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {13},
number = {6},
issn = {0001-0782},
journal = {Commun. ACM},
month = {jun},
pages = {377–387},
numpages = {11},
}
@misc{DOD1985,
  author       = "Department of Defense",
  title        = "DoDSTD-2167 Military Standard: Defense System Software Development",
  month        = "Jun",
  year         = "1985",
}
@article{Dybå2008,
title = {Empirical studies of agile software development: A systematic review},
journal = {Information and Software Technology},
volume = {50},
number = {9},
pages = {833-859},
year = {2008},
author = {Tore Dybå and Torgeir Dingsøyr},
}
@patent{Presper1947,
  author        = "Jr John Presper Eckert and John W Mauchly",
  assignee      = "Sperry Rand Corp",
  address       = "New York, CA",
  title         = "Electronic numerical integrator and computer",
  nationality   = "United States",
  number        = "US3120606A",
  year          = "1947"
}
@article{Edmonds,
author = {Edmonds, E. A.},
title = {A Process for the Development of Software for Nontechnical Users as an Adaptive System},
year = {1974},
volume = {19},
journal = {General Systems},
pages = {215–18},
}
@article{Fruhling,
author = {Fruhling, Ann L. and Tarrell, Alvin E},
title = {Best Practices for Implementing Agile Methods: A Guide for Department of Defense Software Developers},
year = {2007},
volume = {27},
journal = {Information Systems and Quantitative Analysis Faculty Publications}
}
@book{Gilb,
author = {Tom Gilb},
year = {1976},
title = {Software Metrics}
publisher = {Winthrop Publishers}
}
@online{git,
  author = {Git},
  title = {Git Internals - Git Objects},
  year = 2022,
  url = {https://book.git-scm.com/book/en/v2/Git-Internals-Git-Objects},
  urldate = {2022-04-15}
}
@book{Nagel,
author = {Roger Nagel, Rick Dove},
year = {1991},
title = {21st Century Manufacturing Enterprise Strategy: An Industry-Led View}
publisher = {Diane Pub Co }
}
@online{IBM,
  author = {IBM},
  title = {CRISP-DM Help Overview},
  year = 2022,
  url = {https://www.ibm.com/docs/en/spss-modeler/SaaS?topic=dm-crisp-help-overview},
  urldate = {2022-04-15}
}
@book{Isaacson,
author = {Isaacson, Walter},
title = {The Innovators: How a Group of Hackers, Geniuses, and Geeks Created the Digital Revolution},
year = {2014},
isbn = {147670869X},
publisher = {SIMON & SCHUSTER},
}
@book{Plato,
author = {Plato; Benjamin Jowett; Lewis Campbell},
title = {Plato's Republic : the Greek text},
year = {1894},
publisher = {Oxford : At the Clarendon Press},
}
@book{Kerr,
author = {Kerr, James M.; Hunter, Richard},
title = {Inside RAD: How to Build a Fully Functional System in 90 Days or Less},
year = {1993},
publisher = {McGraw-Hill},
}
@article{Knuth,
author = {Knuth, Donald E.; Pardo, Luis Trabb},
title = {Early development of programming languages},
year = {1980},
journal = {A History of Computing in the Twentieth Century}
}
@article{Kumeno,
author = {Fumihiro Kumeno},
title = {Sofware Engneering Challenges for Machine Learning Applications: A Literature Review},
year = {2019},
journal = {Intelligent Decision Technologies, vol. 13, no. 4, pp. }
volume = {13},
number = {4},
pages = {463-476},
}
@ARTICLE {Larman,
author = {Craig Larman; Victor R. Basili},
journal = {Computer},
title = {Iterative and Incremental Development: A Brief History},
year = {2003},
publisher = {IEEE Computer Society},
volume = {36},
pages = {47-56}
}
@book{Lavington,
author = {Simon Hugh Lavington},
title = {A History of Manchester Computers},
year = {1998},
publisher = {British Computer Society},
}
@online{Lee,
  author = {Ilro Lee},
  title = {6 Reasons Why I Think Agile Data Science Does Not Work},
  year = 2022,
  url = {https://towardsdatascience.com/6-reasons-why-i-think-agile-data-science-does-not-work-ee4dd680bb59},
  urldate = {2022-04-15}
}
@online{lesswrong,
  author = {LessWrong},
  title = {Welcome to LessWrong!},
  url = {https://www.lesswrong.com/posts/bJ2haLkcGeLtTWaD5/welcome-to-lesswrong},
  urldate = {2022-04-15}
}
@online{Manifesto,
  author = {Mike Beedle, Arie van Bennekum, Alistair Cockburn, Ward Cunningham, Martin Fowler, Jim Highsmith, Andrew Hunt, Ron Jeffries, Jon Kern, Brian Marick, Robert C. Martin, Ken Schwaber, Jeff Sutherland, Dave Thomas},
  title = {Manifesto for Agile Software Development},
  year = 2001,
  url = {https://agilemanifesto.org/},
  urldate = {2022-04-15}
}
@book{Martin1991,
author = {James Martin},
title = {Rapid Application Development},
year = {1991},
isbn = {0023767758},
publisher = {Macmillan Publishing Co., Inc.},
address = {USA}
}
@online{Microsoft,
  author = {Microsoft},
  title = {Agile development of data science projects},
  year = 2022,
  url = {https://docs.microsoft.com/en-us/azure/architecture/data-science-process/agile-development},
  urldate = {2022-04-15}
}
@online{Power,
  author = {D. J. Power},
  title = {A Brief History of Decision Support Systems},
  url = {http://DSSResources.COM/history/dsshistory.html},
  urldate = {2022-04-15}
  publisher = {DSSResources.COM, World Wide We},
  year = 2007
}
@book{Popper,
author = {Karl Popper},
title = {The Logic of Scientific Discovery},
year = {2002},
isbn = {9780415278447},
publisher = {Routledge},
address = {London and New York}
}
@article{Presley,
author = {Presley, Adrien and Mills, John and Liles, Donald},
year = {1995},
title = {"Agile Aerospace Manufacturing"}
}
@online{Pelkey,
  author = {James L. Pelkey},
  title = {The History of Computer Communications},
  url = {https://historyofcomputercommunications.info/},
  urldate = {2022-04-15}
}
@online{Python,
  title = {Python},
  url = {https://www.python.org/},
  urldate = {2022-04-15}
}
@book{Rogers,
  address = {New York, NY [u.a.]},
  author = {Everett M. Rogers},
  edition = {5th},
  publisher = {Free Press},
  title = {Diffusion of innovations},
  year = 2003
}
@inproceedings{Royce_70,
  author = {Royce, Winston W.},
  booktitle = {Technical Papers of Western Electronic Show and Convention},
  title = {Managing the Development of Large Software Systems},
  year = 1970
}
@article{Sackett,
title = {Evidence-based medicine},
journal = {Seminars in Perinatology},
volume = {21},
number = {1},
pages = {3-5},
year = {1997},
url = {https://www.sciencedirect.com/science/article/pii/S0146000597800134},
author = {David L. Sackett},
}
@inproceedings{Sambasivan,
title	= {"Everyone wants to do the model work, not the data work": Data Cascades in High-Stakes AI},
author	= {Nithya Sambasivan, Shivani Kapania, Hannah Highfill, Diana Akrong, Praveen Kumar Paritosh, Lora Mois Aroyo},
year	= {2021}
}
@article{Schelter,
  title={On Challenges in Machine Learning Model Management},
  author={Sebastian Schelter, Felix Biessmann, Tim Januschowski, David Salinas, Stephan Seufert, Gyuri Szarvas},
  journal={IEEE Data Eng. Bull.},
  year={2018},
}
@book{Schick,
	year = {2009},
	title = {Doing Philosophy: An Introduction Through Thought Experiments},
	author = {Theodore Schick},
	publisher = {Mcgraw-Hill}
}
@online{ScrumForum,
  title = {Agile - Methodology or Framework or philosophy},
  url = {https://www.scrum.org/forum/scrum-forum/6117/agile-methodology-or-framework-or-philosophy},
  author = {Scrum Forum},
  year	= {2021}
  urldate = {2022-04-15}
}
@inproceedings{Sculley,
 author = {Sculley, D. and Holt, Gary and Golovin, Daniel and Davydov, Eugene and Phillips, Todd and Ebner, Dietmar and Chaudhary, Vinay and Young, Michael and Crespo, Jean-Fran\c{c}ois and Dennison, Dan},
 booktitle = {Advances in Neural Information Processing Systems},
 publisher = {Curran Associates, Inc.},
 title = {Hidden Technical Debt in Machine Learning Systems},
 volume = {28},
 year = {2015}
}
@article{Spear,
  title={Succeeding in Periods of Change},
  author={Steven Spear and Trent Hone},
  journal={Proceedings U.S. Naval Institute},
  year={2022},
  month= {March}
}
@book{Navy,
 author = {United States. Navy Mathematical Computing Advisory Panel.; United States. Office of Naval Research},
 booktitle = {Symposium on advanced programming methods for digital computers : Washington, D.C., June 28, 29, 1956},
 publisher = {Office of Naval Research, Dept. of the Navy},
 year = {1956}
}
@online{Ubuntu,
  title = {Ubuntu},
  url = {https://ubuntu.com/},
  urldate = {2022-04-15}
}
@article{article,
author = {Wirth, R. and Hipp, Jochen},
year = {2000},
title = {CRISP-DM: Towards a standard process model for data mining},
journal = {Proceedings of the 4th International Conference on the Practical Applications of Knowledge Discovery and Data Mining}
}
@online{Eugeneyan,
  title = {Data Science and Agile (What Works, and What Doesn't},
  url = {https://eugeneyan.com/writing/data-science-and-agile-what-works-and-what-doesnt/},
  author = {Eugene Yan},
  year	= {2020}
  urldate = {2022-04-15}
}
@online{Zakon,
  title = {Hobbes' Internet Timeline 25},
  url = {https://www.zakon.org/robert/internet/timeline/},
  author = {Robert H'obbes' Zakon},
  year	= {2018}
  urldate = {2022-04-15}
}
